Deriving instrumental point spread functions from partially occulted images

The point-spread function (PSF) of an imaging system describes the response of the system to a point source. Accurately determining the PSF enables one to correct for the combined effects of focussing and scattering within the imaging system, and thereby enhance the spatial resolution and dynamic contrast of the resulting images. We present a semi-empirical semi-blind methodology to derive a PSF from partially occulted images. We partition the two-dimensional PSF into multiple segments, set up a multi-linear system of equations, and directly fit the system of equations to determine the PSF weight in each segment. The algorithm is guaranteed to converge towards the correct instrumental PSF for a large class of occultations, does not require a predefined functional form of the PSF, and can be applied to a large variety of partially occulted images, such as within laboratory settings, regular calibrations within a production line or in the field, astronomical images of distant clusters of stars, or partial solar eclipse images. We show that the central weight of the PSF, which gives the percentage of photons that are not scattered by the instrument, is accurate to bettern than 1.2%. The mean absolute percentage error between the reconstructed and true PSF is usually between 0.5% and 5% for the entire PSF, between 0.5% and 5% for the PSF core, and between 0.5% and 3% for the PSF tail.

==> Cover_letter.txt <==
Dear Editor, 

we are solar physicists and have developed a novel methodology to derive the instrumental point spread function (PSF) of imagers. In our field, we usually work with satellite imagers taking high-resolution images of the Sun in the extreme ultraviolet. Analyzing these images correctly requires to correct for the instrumental PSF, which both shows a diffraction pattern as well as a long tail related to long-distance scattered light. As we derive temperatures, densities, and other physical quantities from these images, our requirements on the correctness of the intensities in each pixel are exceptional high. The instrument team of the Atmospheric imaging assembly (AIA), that observes the Sun, has provided a PSF that accurately describes the diffraction pattern from the gratings observed; however, it is not capable of describing the long-distance scattered light in a correct way, and looking through the literature, it seems that there is not a single algorithm out there which is capable of fitting reliably the entire PSF, i.e., including the tail, over all 8 orders of magnitude (for AIA). The effect of the long-distance scattered light is in particular visible in the occulted regions of solar eclipses, where residual counts in the occulted regions are still present. This problem of deriving exact PSFs is a persisting issue for satellite imagers, as for many satellite imagers that look either towards Earth or the Sun  point-like sources for deriving the PSF are not available. And performing a manual calibration as in laboratory settings is also no option in space.  

Our methodology allows to derive and to revise an instrumental PSF using these residual counts. Thereby, we are not limited to a given shape of the occultation as, e.g., in edge-spread functions, we do not need a regularization parameter as typically used in blind deconvolution algorithms which can have a disadvantage effect on the derived PSF (in particular, when sharp edges are not apparent in the true images, which is the case at imaging the solar atmosphere), we do not have to use a pre-defined functional form of the PSF, and, most importantly, it can be proven that it converges to the correct instrumental PSF for a large class of partial occultations for both the PSF core, i.e., short-distance scattered light that results in blurring, and for the tail of the PSF which reduces the dynamic contrast in particular for dark image regions.

While deriving our algorithm, we studied the literature of what has been done and what is needed, and we thereby found that our algorithm can be applied for a huge set of different settings: partially occulted satellite images (as by solar eclipses when looking towards the Sun, or by objects, as, e.g. other satellites, within the line of sight when looking towards the Earth; for these, calibrations are in particular difficult as they are not directly accessible, and mostly needed with the increasing number of satellite imagers in space), clusters of stars in Astrophysics for ground-based telescopes and satellite imagers, regular calibration images taken by medical X-ray imagers in medicine, and calibration images taken by microscopes in bio-engineering. Literally, any partial occultation, be it the moon in front of the Earth, a mountain top that occults part of an image for a large astrophyscial telescope, the void in the universe between the stars, or simple pinhole arrays for microscopes or other absorbent items as a sheet of lead for x-ray imagers can be used, as we are not dependent on a given shape of the partial occultation. Therefore, we think that our algorithm should be published in an Optics journal where it is available for the wider scientific community instead of an astrophysical journal to which we usually would have submitted it. Please note that we do not know the optics community well, and thus that we are uncertain which journal is actually the best fit for the manuscript. As it was rejected for OPTICA (which was not surprising as this was a far shot), we tend for a publication in JOSA or Applied Optics, but are not sure in which of the two it fits best. We would appreciate your feedback on this question.
Best regards,

    Stefan Hofmeister
